$\omega$-regular Expression Synthesis from Transition-Based B\"uchi Automata

A popular method for modelling reactive systems is to use $\omega$-regular languages. These languages can be represented as nondeterministic B\"uchi automata (NBAs) or $\omega$-regular expressions. Existing methods synthesise expressions from state-based NBAs. Synthesis from transition-based NBAs is traditionally done by transforming transition-based NBAs into state-based NBAs. This transformation, however, can increase the complexity of the synthesised expressions. This paper proposes a novel method for directly synthesising $\omega$-regular expressions from transition-based NBAs. We prove that the method is sound and complete. Our empirical results show that the $\omega$-regular expressions synthesised from transition-based NBAs are more compact than those synthesised from state-based NBAs. This is particularly the case for NBAs computed from obligation, reactivity, safety and recurrence-type LTL formulas, reporting in the latter case an average reduction of over 50%. We also show that our method successfully synthesises $\omega$-regular expressions from more LTL formulas when using a transition-based instead of a state-based NBA.

==> data/patterns_data.csv <==
index,formula lengths,simplify length,simplify size,simplify starheight,nosimplify length,nosimplify size,nosimplify starheight,transition length,transition size,transition starheight,simptrans length,simptrans size,simptrans starheight,mp-class,safety-liveness,stutter-invariant,pathological,relative decrease nosimp,relative decrease simp
0,3,1,2,0,2,4,0,1,2,0,1,2,0,safety,safety,syntactic stutter-invariant,False,-0.5,0
1,6,3,7,1,3,7,1,3,7,1,3,7,1,guarantee,liveness,syntactic stutter-invariant,False,0,0
2,11,3,18,1,3,20,1,3,18,1,3,18,1,safety,safety,syntactic stutter-invariant,True,0,0
3,14,5,12,1,5,12,1,5,12,1,5,12,1,guarantee,none,syntactic stutter-invariant,True,0,0
4,10,3,10,1,3,12,1,3,10,1,3,10,1,safety,safety,syntactic stutter-invariant,False,0,0
5,13,5,14,1,5,14,1,5,14,1,5,14,1,guarantee,liveness,syntactic stutter-invariant,False,0,0
6,23,7,46,2,7,55,2,7,46,2,7,46,2,safety,safety,syntactic stutter-invariant,True,0,0
7,26,9,26,2,9,26,2,9,26,2,9,26,2,guarantee,liveness,syntactic stutter-invariant,True,0,0
8,24,5,24,1,6,33,1,5,24,1,5,24,1,safety,safety,syntactic stutter-invariant,False,-0.166666666666667,0
9,27,7,21,2,7,21,2,7,21,2,7,21,2,guarantee,liveness,syntactic stutter-invariant,False,0,0
10,2,3,7,1,3,7,1,3,7,1,3,7,1,guarantee,liveness,syntactic stutter-invariant,False,0,0
11,3,1,2,0,2,4,0,1,2,0,1,2,0,safety,safety,syntactic stutter-invariant,False,-0.5,0
12,21,3,10,1,3,12,1,3,10,1,3,10,1,safety,safety,syntactic stutter-invariant,False,0,0
13,24,3,7,1,3,7,1,3,7,1,3,7,1,guarantee,none,syntactic stutter-invariant,False,0,0
14,13,5,17,1,5,19,1,5,17,1,5,17,1,obligation,liveness,syntactic stutter-invariant,False,0,0
15,16,3,7,1,3,7,1,3,7,1,3,7,1,obligation,none,syntactic stutter-invariant,False,0,0
16,36,5,24,1,6,33,1,5,24,1,5,24,1,safety,safety,syntactic stutter-invariant,False,-0.166666666666667,0
17,39,7,19,2,7,19,2,7,19,2,7,19,2,guarantee,liveness,syntactic stutter-invariant,False,0,0
18,25,3,9,1,6,18,1,3,9,1,3,9,1,recurrence,none,syntactic stutter-invariant,False,-0.5,0
19,28,5,20,1,5,20,1,5,20,1,5,20,1,persistence,liveness,syntactic stutter-invariant,False,0,0
20,171,8,56,1,9,66,1,9,64,1,8,56,1,safety,safety,syntactic stutter-invariant,False,0,0
21,174,11,27,1,11,27,1,11,27,1,11,27,1,guarantee,liveness,syntactic stutter-invariant,False,0,0
22,73,12,125,1,12,135,1,11,128,1,11,120,1,safety,safety,syntactic stutter-invariant,True,-0.0833333333333333,-0.04
23,76,13,32,1,13,32,1,13,32,1,13,32,1,guarantee,none,syntactic stutter-invariant,True,0,0
24,188,11,111,1,12,117,1,14,130,1,15,130,1,safety,safety,syntactic stutter-invariant,True,0.166666666666667,0.171171171171171
25,191,12,39,1,14,39,1,17,54,1,18,54,1,guarantee,liveness,syntactic stutter-invariant,True,0.214285714285714,0.384615384615385
26,81,118,1803,4,80,1864,4,76,1072,3,85,1072,3,safety,safety,syntactic stutter-invariant,True,-0.05,-0.405435385468663
27,84,42,152,2,37,152,2,37,152,2,42,152,2,guarantee,liveness,syntactic stutter-invariant,True,0,0
28,84,118,1704,4,80,1765,4,49,666,2,55,666,2,safety,safety,syntactic stutter-invariant,True,-0.3875,-0.609154929577465
29,87,40,147,2,34,147,2,34,147,2,40,147,2,guarantee,liveness,syntactic stutter-invariant,True,0,0
30,2,1,2,0,2,4,0,1,2,0,1,2,0,safety,safety,syntactic stutter-invariant,False,-0.5,0
31,5,3,7,1,3,7,1,3,7,1,3,7,1,guarantee,liveness,syntactic stutter-invariant,False,0,0
32,10,3,18,1,3,20,1,3,18,1,3,18,1,safety,safety,syntactic stutter-invariant,True,0,0
33,13,5,12,1,5,12,1,5,12,1,5,12,1,guarantee,none,syntactic stutter-invariant,True,0,0
34,9,3,10,1,3,12,1,3,10,1,3,10,1,safety,safety,syntactic stutter-invariant,False,0,0
35,12,5,14,1,5,14,1,5,14,1,5,14,1,guarantee,liveness,syntactic stutter-invariant,False,0,0
36,22,7,46,2,7,55,2,7,46,2,7,46,2,safety,safety,syntactic stutter-invariant,True,0,0
37,25,9,26,2,9,26,2,9,26,2,9,26,2,guarantee,liveness,syntactic stutter-invariant,True,0,0
38,23,5,24,1,6,33,1,5,24,1,5,24,1,safety,safety,syntactic stutter-invariant,False,-0.166666666666667,0
39,26,7,21,2,7,21,2,7,21,2,7,21,2,guarantee,liveness,syntactic stutter-invariant,False,0,0
40,9,3,10,1,3,12,1,3,10,1,3,10,1,safety,safety,syntactic stutter-invariant,False,0,0
41,12,3,7,1,3,7,1,3,7,1,3,7,1,guarantee,none,syntactic stutter-invariant,False,0,0
42,16,3,18,1,3,20,1,3,18,1,3,18,1,safety,safety,syntactic stutter-invariant,True,0,0
43,19,5,12,1,5,12,1,5,12,1,5,12,1,guarantee,none,syntactic stutter-invariant,True,0,0
44,22,7,40,1,7,42,1,7,42,1,7,40,1,persistence,liveness,syntactic stutter-invariant,False,0,0
45,25,7,21,1,7,21,1,7,21,1,7,21,1,recurrence,none,syntactic stutter-invariant,False,0,0
46,28,7,46,2,7,55,2,7,46,2,7,46,2,safety,safety,syntactic stutter-invariant,True,0,0
47,31,9,26,2,9,26,2,9,26,2,9,26,2,guarantee,liveness,syntactic stutter-invariant,True,0,0
48,32,5,24,1,6,33,1,5,24,1,5,24,1,safety,safety,syntactic stutter-invariant,False,-0.166666666666667,0
49,35,7,21,2,7,21,2,7,21,2,7,21,2,guarantee,liveness,syntactic stutter-invariant,False,0,0
50,9,3,9,1,6,18,1,3,9,1,3,9,1,recurrence,liveness,syntactic stutter-invariant,False,-0.5,0
51,12,3,7,1,3,7,1,3,7,1,3,7,1,persistence,liveness,syntactic stutter-invariant,False,0,0
52,27,5,39,2,6,48,2,5,39,2,5,39,2,safety,safety,syntactic stutter-invariant,True,-0.166666666666667,0
53,30,7,19,2,7,19,2,7,19,2,7,19,2,guarantee,none,syntactic stutter-invariant,True,0,0
54,16,7,24,1,7,26,1,7,24,1,7,24,1,recurrence,liveness,syntactic stutter-invariant,False,0,0
55,19,5,14,1,5,14,1,5,14,1,5,14,1,persistence,liveness,syntactic stutter-invariant,False,0,0
56,39,13,102,2,14,125,2,13,102,2,13,102,2,safety,safety,syntactic stutter-invariant,True,-0.0714285714285714,0
57,42,18,59,3,18,59,3,18,59,3,18,59,3,guarantee,liveness,syntactic stutter-invariant,True,0,0
58,38,10,71,2,20,106,2,10,71,2,10,71,2,recurrence,none,syntactic stutter-invariant,False,-0.5,0
59,41,8,39,1,8,39,1,8,39,1,8,39,1,persistence,liveness,syntactic stutter-invariant,False,0,0
60,26,5,23,1,5,25,1,5,23,1,5,23,1,safety,safety,stutter-sensitive,True,0,0
61,29,5,14,1,5,14,1,5,14,1,5,14,1,guarantee,none,stutter-sensitive,True,0,0
62,31,5,40,1,5,42,1,5,40,1,5,40,1,safety,safety,stutter-sensitive,True,0,0
63,34,8,24,1,8,24,1,8,24,1,8,24,1,guarantee,none,stutter-sensitive,True,0,0
64,43,6,35,1,6,35,1,6,35,1,6,35,1,safety,safety,stutter-sensitive,True,0,0
65,46,7,25,1,7,25,1,7,25,1,7,25,1,guarantee,none,stutter-sensitive,True,0,0
66,39,21,229,3,21,266,3,21,229,3,21,229,3,safety,safety,stutter-sensitive,True,0,0
67,42,23,82,3,23,82,3,23,82,3,23,82,3,guarantee,liveness,stutter-sensitive,True,0,0
68,38,16,151,2,20,188,2,16,151,2,16,151,2,safety,safety,stutter-sensitive,True,-0.2,0
69,41,21,77,3,21,77,3,21,77,3,21,77,3,guarantee,liveness,stutter-sensitive,True,0,0
70,17,3,18,1,3,20,1,3,18,1,3,18,1,safety,safety,stutter-sensitive,True,0,0
71,20,5,12,1,5,12,1,5,12,1,5,12,1,guarantee,none,stutter-sensitive,True,0,0
72,37,5,38,1,5,40,1,5,38,1,5,38,1,safety,safety,stutter-sensitive,True,0,0
73,40,7,17,1,7,17,1,7,17,1,7,17,1,guarantee,none,stutter-sensitive,True,0,0
74,34,5,40,1,5,42,1,5,40,1,5,40,1,safety,safety,stutter-sensitive,True,0,0
75,37,7,19,1,7,19,1,7,19,1,7,19,1,guarantee,none,stutter-sensitive,True,0,0
76,45,16,167,2,16,190,2,14,155,2,14,155,2,safety,safety,stutter-sensitive,True,-0.125,-0.0718562874251497
77,48,14,45,2,14,45,2,14,45,2,14,45,2,guarantee,liveness,stutter-sensitive,True,0,0
78,50,16,126,2,16,149,2,16,126,2,16,126,2,safety,safety,stutter-sensitive,True,0,0
79,53,12,40,2,12,40,2,12,40,2,12,40,2,guarantee,liveness,stutter-sensitive,True,0,0
80,21,32,214,3,72,357,3,36,214,3,32,214,3,recurrence,liveness,stutter-sensitive,False,-0.5,0
81,24,5,12,1,5,12,1,5,12,1,5,12,1,persistence,liveness,stutter-sensitive,False,0,0
82,39,73,884,4,81,1027,4,67,748,4,69,748,4,obligation,liveness,stutter-sensitive,False,-0.17283950617284,-0.153846153846154
83,42,8,24,1,8,24,1,8,24,1,8,24,1,obligation,none,stutter-sensitive,False,0,0
84,33,65,370,3,73,372,3,73,370,3,65,370,3,recurrence,liveness,stutter-sensitive,False,0,0
85,36,8,24,1,8,24,1,8,24,1,8,24,1,persistence,liveness,stutter-sensitive,False,0,0
86,47,67255,564961,9,72382,674080,9,72382,564961,9,67255,564961,9,recurrence,liveness,stutter-sensitive,False,0,0
87,50,11,38,1,12,38,1,12,38,1,11,38,1,persistence,liveness,stutter-sensitive,False,0,0
88,76,21671,248273,8,22161,267742,8,22161,248273,8,21671,248273,8,recurrence,liveness,stutter-sensitive,True,0,0
89,79,8,24,1,8,24,1,8,24,1,8,24,1,persistence,liveness,stutter-sensitive,True,0,0
90,15,73,485,4,178,850,4,89,485,4,73,485,4,recurrence,liveness,stutter-sensitive,False,-0.5,0
91,18,5,22,1,5,22,1,5,22,1,5,22,1,persistence,liveness,stutter-sensitive,False,0,0
92,36,21,188,3,21,223,3,21,200,3,21,200,3,safety,safety,stutter-sensitive,True,0,0.0638297872340425
93,39,21,73,3,21,73,3,21,73,3,21,73,3,guarantee,none,stutter-sensitive,True,0,0
94,21,21,112,2,21,114,2,7,52,1,7,52,1,recurrence,none,stutter-invariant,False,-0.666666666666667,-0.535714285714286
95,24,5,29,1,5,29,1,5,29,1,5,29,1,persistence,liveness,stutter-invariant,False,0,0
96,44,51,642,3,70,785,3,56,690,3,55,690,3,safety,safety,stutter-sensitive,True,-0.2,0.0747663551401869
97,47,69,285,4,70,285,4,70,285,4,69,285,4,guarantee,liveness,stutter-sensitive,True,0,0
98,56,58,504,3,48,569,3,48,504,3,58,504,3,reactivity,none,stutter-sensitive,False,0,0
99,59,48,450,2,23,450,2,21,213,1,18,213,1,reactivity,liveness,stutter-sensitive,False,-0.0869565217391304,-0.526666666666667
100,24,73,485,4,178,850,4,89,485,4,73,485,4,recurrence,liveness,stutter-sensitive,False,-0.5,0
101,27,7,43,1,7,43,1,7,43,1,7,43,1,persistence,liveness,stutter-sensitive,False,0,0
102,46,21,188,3,21,223,3,21,200,3,21,200,3,safety,safety,stutter-sensitive,True,0,0.0638297872340425
103,49,21,73,3,21,73,3,21,73,3,21,73,3,guarantee,none,stutter-sensitive,True,0,0
104,30,21,112,2,21,114,2,7,52,1,7,52,1,recurrence,none,stutter-invariant,False,-0.666666666666667,-0.535714285714286
105,33,8,43,1,8,43,1,8,43,1,8,43,1,persistence,liveness,stutter-invariant,False,0,0
106,54,51,642,3,70,785,3,56,690,3,55,690,3,safety,safety,stutter-sensitive,True,-0.2,0.0747663551401869
107,57,69,285,4,70,285,4,70,285,4,69,285,4,guarantee,liveness,stutter-sensitive,True,0,0
108,75,63,490,3,52,553,3,52,490,3,63,490,3,reactivity,none,stutter-sensitive,False,0,0
109,78,574,8307,4,651,8307,4,87,1521,2,109,1521,2,reactivity,liveness,stutter-sensitive,False,-0.866359447004608,-0.816901408450704


==> data/patterns_mphierarchy.csv <==
reactivity,recurrence,obligation,persistence,safety,guarantee,safety*guarantee
0,-0.5,0,0,-0.5,0,
-0.0869565217391304,0,0,0,0,0,
0,-0.5,-0.17283950617284,0,0,0,
-0.866359447004608,0,0,0,0,0,
,-0.5,,0,-0.166666666666667,0,
,-0.5,,0,-0.5,0,
,0,,0,0,0,
,0,,0,-0.166666666666667,0,
,0,,0,0,0,
,-0.5,,0,-0.0833333333333333,0,
,-0.666666666666667,,0,0.166666666666667,0.214285714285714,
,-0.5,,0,-0.05,0,
,-0.666666666666667,,0,-0.3875,0,
,,,,-0.5,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,-0.166666666666667,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,-0.166666666666667,0,
,,,,-0.166666666666667,0,
,,,,-0.0714285714285714,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,-0.2,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,-0.125,0,
,,,,0,0,
,,,,0,0,
,,,,-0.2,0,
,,,,0,0,
,,,,-0.2,0,


==> data/patterns_rpns.csv <==
Pattern,Unsimp rpn,Trans rpn,comp Unsimp rpn,comp Trans rpn
1,4,2,7,7
2,20,18,12,12
3,12,10,14,14
4,55,46,26,26
5,33,24,21,21
6,7,7,4,2
7,12,10,7,7
8,19,17,7,7
9,33,24,19,19
10,18,9,20,20
11,66,64,27,27
12,135,128,32,32
13,117,130,39,54
14,1864,1072,152,152
15,1765,666,147,147
16,4,2,7,7
17,20,18,12,12
18,12,10,14,14
19,55,46,26,26
20,33,24,21,21
21,12,10,7,7
22,20,18,12,12
23,42,42,21,21
24,55,46,26,26
25,33,24,21,21
26,18,9,7,7
27,48,39,19,19
28,26,24,14,14
29,125,102,59,59
30,106,71,39,39
31,25,23,14,14
32,42,40,24,24
33,35,35,25,25
34,266,229,82,82
35,188,151,77,77
36,20,18,12,12
37,40,38,17,17
38,42,40,19,19
39,190,155,45,45
40,149,126,40,40
41,357,214,12,12
42,1027,748,24,24
43,372,370,24,24
44,674080,564961,38,38
45,267742,248273,24,24
46,850,485,22,22
47,223,200,73,73
48,114,52,29,29
49,785,690,285,285
50,569,504,450,213
51,850,485,43,43
52,223,200,73,73
53,114,52,43,43
54,785,690,285,285
55,553,490,8307,1521
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,


==> data/simppatterns_mphierarchy.csv <==
reactivity,recurrence,obligation,persistence,safety,guarantee,safety*guarantee
0,0,0,0,0,0,
-0.526666666666667,0,0,0,0,0,
0,0,-0.153846153846154,0,0,0,
-0.816901408450704,0,0,0,0,0,
,0,,0,0,0,
,0,,0,0,0,
,0,,0,0,0,
,0,,0,0,0,
,0,,0,0,0,
,0,,0,-0.04,0,
,-0.535714285714286,,0,0.171171171171171,0.384615384615385,
,0,,0,-0.405435385468663,0,
,-0.535714285714286,,0,-0.609154929577465,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,0,0,
,,,,-0.0718562874251497,0,
,,,,0,0,
,,,,0.0638297872340425,0,
,,,,0.0747663551401869,0,
,,,,0.0638297872340425,0,
,,,,0.0747663551401869,0,


==> data/simptimelines_mphierarchy.csv <==
reactivity,recurrence,obligation,persistence,safety,guarantee,safety*guarantee
-0.170731707317073,0,0,-0.0142874852786215,0,0,
-0.0958904109589041,-0.555555555555556,-0.780716583010412,0,0,0,
-0.896199939320388,-0.555555555555556,0,0,0,0,
-0.279202279202279,-0.555555555555556,0,0,0,,
-0.25,0,0,0,0,,
-0.357142857142857,0,0,-0.0142874852786215,0,,
0,0,-0.299780734520202,0.00279524807826695,0,,
-0.232558139534884,0,0.0265931689786968,0,0,,
-0.192307692307692,-0.896030030713229,0,0,0,,
-0.078125,-0.897050449834871,,0,0,,
0,-0.89467092904459,,0,0,,
-0.27027027027027,-0.896812144212524,,0,0,,
0,-0.896539949920328,,0,0,,
-0.222222222222222,-0.896030030713229,,0,0,,
0,-0.896097986424481,,0,0,,
-0.25,-0.896165952444158,,0,-0.150943396226415,,
0,-0.896539949920328,,,-0.150943396226415,,
-0.258620689655172,-0.68125,,,-0.150943396226415,,
-0.430555555555556,0,,,-0.150943396226415,,
,0,,,-0.150943396226415,,
,0,,,-0.150943396226415,,
,0,,,-0.150943396226415,,
,,,,-0.150943396226415,,
,,,,-0.150943396226415,,
,,,,-0.150943396226415,,
,,,,-0.150943396226415,,
,,,,0,,
,,,,0,,
,,,,0,,


==> data/timelines_data.csv <==
index,formula lengths,simplify length,simplify size,simplify starheight,nosimplify length,nosimplify size,nosimplify starheight,transition length,transition size,transition starheight,simptrans length,simptrans size,simptrans starheight,MP Hierarchy,Safety-Liveness,Stutter invariance,Pathological,nosimplify improvement,relative decrease nosimp,relative decrease simp
0,15,3,9,1,6,18,1,3,9,1,3,9,1,recurrence,liveness,syntactic stutter-invariant,False,9,-0.5,0
1,15,5,24,1,6,33,1,5,24,1,5,24,1,safety,safety,stutter-sensitive,False,9,-0.272727272727273,0
2,9,1,2,0,2,4,0,1,2,0,1,2,0,safety,safety,syntactic stutter-invariant,False,2,-0.5,0
3,15,3,9,1,6,18,1,1,4,0,1,4,0,recurrence,liveness,syntactic stutter-invariant,False,14,-0.777777777777778,-0.555555555555556
4,15,3,9,1,6,18,1,1,4,0,1,4,0,recurrence,liveness,syntactic stutter-invariant,False,14,-0.777777777777778,-0.555555555555556
5,15,3,9,1,6,18,1,1,4,0,1,4,0,recurrence,liveness,syntactic stutter-invariant,False,14,-0.777777777777778,-0.555555555555556
6,61,11,41,1,11,45,1,8,38,1,8,34,1,reactivity,none,syntactic stutter-invariant,False,7,-0.155555555555556,-0.170731707317073
7,92,17,73,1,17,79,1,14,72,1,14,66,1,reactivity,none,syntactic stutter-invariant,False,7,-0.0886075949367089,-0.0958904109589041
8,131,26,131,1,21,139,1,23,132,1,23,124,1,timeout,timeout,timeout,timeout,7,-0.0503597122302158,-0.0534351145038168
9,249,15,191,0,16,207,0,15,191,0,15,191,0,safety,safety,stutter-sensitive,False,16,-0.0772946859903382,0
10,292,47,1727,0,48,1775,0,47,1727,0,47,1727,0,safety,safety,stutter-sensitive,False,48,-0.0270422535211268,0
11,341,127,12287,0,128,12415,0,127,12287,0,127,12287,0,safety,safety,stutter-sensitive,False,128,-0.0103101087394281,0
12,396,319,76799,0,320,77119,0,319,76799,0,319,76799,0,safety,safety,stutter-sensitive,False,320,-0.00414943139822871,0
13,457,767,442367,0,768,443135,0,767,442367,0,767,442367,0,safety,safety,stutter-sensitive,False,768,-0.00173310616403579,0
14,524,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
15,597,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
16,676,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
17,761,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
18,852,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
19,949,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
20,1052,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
21,1161,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
22,1276,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
23,1397,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
24,221,15,191,0,16,207,0,15,191,0,15,191,0,safety,safety,stutter-sensitive,False,16,-0.0772946859903382,0
25,251,47,1727,0,48,1775,0,47,1727,0,47,1727,0,safety,safety,stutter-sensitive,False,48,-0.0270422535211268,0
26,281,127,12287,0,128,12415,0,127,12287,0,127,12287,0,safety,safety,stutter-sensitive,False,128,-0.0103101087394281,0
27,311,319,76799,0,320,77119,0,319,76799,0,319,76799,0,safety,safety,stutter-sensitive,False,320,-0.00414943139822871,0
28,341,767,442367,0,768,443135,0,767,442367,0,767,442367,0,safety,safety,stutter-sensitive,False,768,-0.00173310616403579,0
29,371,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
30,401,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
31,431,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
32,461,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
33,491,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
34,521,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
35,551,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
36,581,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
37,611,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
38,641,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
39,35,14,108,2,14,124,2,14,108,2,14,108,2,safety,safety,syntactic stutter-invariant,True,16,-0.129032258064516,0
40,59,20,196,2,20,196,2,20,196,2,20,196,2,obligation,liveness,syntactic stutter-invariant,True,0,0,0
41,26,6,40,1,6,42,1,6,40,1,6,40,1,safety,safety,syntactic stutter-invariant,True,2,-0.0476190476190476,0
42,24,5,24,1,6,33,1,5,24,1,5,24,1,safety,safety,syntactic stutter-invariant,True,9,-0.272727272727273,0
43,393,9,53,1,9,53,1,9,45,1,9,45,1,safety,safety,stutter-sensitive,True,8,-0.150943396226415,-0.150943396226415
44,575,9,53,1,9,53,1,9,45,1,9,45,1,safety,safety,stutter-sensitive,True,8,-0.150943396226415,-0.150943396226415
45,765,9,53,1,9,53,1,9,45,1,9,45,1,safety,safety,stutter-sensitive,True,8,-0.150943396226415,-0.150943396226415
46,960,9,53,1,9,53,1,9,45,1,9,45,1,safety,safety,stutter-sensitive,True,8,-0.150943396226415,-0.150943396226415
47,1160,9,53,1,9,53,1,9,45,1,9,45,1,safety,safety,stutter-sensitive,True,8,-0.150943396226415,-0.150943396226415
48,1365,9,53,1,9,53,1,9,45,1,9,45,1,timeout,timeout,timeout,timeout,8,-0.150943396226415,-0.150943396226415
49,1575,9,53,1,9,53,1,9,45,1,9,45,1,timeout,timeout,timeout,timeout,8,-0.150943396226415,-0.150943396226415
50,1790,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
51,378,9,53,1,9,53,1,9,45,1,9,45,1,safety,safety,stutter-sensitive,True,8,-0.150943396226415,-0.150943396226415
52,667,9,53,1,9,53,1,9,45,1,9,45,1,safety,safety,stutter-sensitive,True,8,-0.150943396226415,-0.150943396226415
53,861,9,53,1,9,53,1,9,45,1,9,45,1,safety,safety,stutter-sensitive,True,8,-0.150943396226415,-0.150943396226415
54,1282,9,53,1,9,53,1,9,45,1,9,45,1,safety,safety,stutter-sensitive,True,8,-0.150943396226415,-0.150943396226415
55,1521,9,53,1,9,53,1,9,45,1,9,45,1,safety,safety,stutter-sensitive,True,8,-0.150943396226415,-0.150943396226415
56,1757,9,53,1,9,53,1,9,45,1,9,45,1,safety,safety,stutter-sensitive,True,8,-0.150943396226415,-0.150943396226415
57,1982,9,53,1,9,53,1,9,45,1,9,45,1,timeout,timeout,timeout,timeout,8,-0.150943396226415,-0.150943396226415
58,2625,9,53,1,9,53,1,9,45,1,9,45,1,timeout,timeout,timeout,timeout,8,-0.150943396226415,-0.150943396226415
59,27,46,603,3,72,746,3,72,746,3,46,603,3,recurrence,liveness,stutter-sensitive,False,0,0,0
60,35,8686,195685,7,13256,221218,7,13256,221218,7,8686,195685,7,recurrence,liveness,stutter-sensitive,False,0,0,0
61,45,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
62,57,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
63,27,46,603,3,72,746,3,72,746,3,46,603,3,recurrence,liveness,stutter-sensitive,False,0,0,0
64,35,8686,195694,7,13256,221227,7,13256,221227,7,8686,195694,7,recurrence,liveness,stutter-sensitive,False,0,0,0
65,45,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
66,57,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
67,411,6,163,1,6,163,1,4,118,1,4,118,1,timeout,timeout,timeout,timeout,45,-0.276073619631902,-0.276073619631902
68,482,6,180,1,6,189,1,6,189,1,6,180,1,timeout,timeout,timeout,timeout,0,0,0
69,490,6,180,1,6,189,1,6,189,1,6,180,1,timeout,timeout,timeout,timeout,0,0,0
70,494,6,180,1,6,189,1,6,189,1,6,180,1,timeout,timeout,timeout,timeout,0,0,0
71,2245,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
72,2246,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
73,2872,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
74,2873,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
75,3388,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
76,3389,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
77,4171,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
78,4172,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
79,4739,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
80,4740,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
81,5307,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
82,5308,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
83,5875,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
84,5876,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
85,6918,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
86,6919,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
87,1396,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
88,1397,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
89,1694,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
90,1695,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
91,2050,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
92,2051,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
93,2397,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
94,2398,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
95,2828,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
96,2829,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
97,3224,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
98,3225,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
99,3638,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
100,3639,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
101,4070,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
102,4071,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
103,4638,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
104,4639,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
105,5119,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
106,5120,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
107,111,64005,1730295,8,55057,1753186,8,6904,379425,6,6398,379425,6,obligation,liveness,stutter-sensitive,True,1373761,-0.783579722858841,-0.780716583010412
108,112,45,389,2,38,389,2,38,389,2,45,389,2,obligation,none,stutter-sensitive,True,0,0,0
109,195,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,timeout,timeout,timeout,timeout,0,nan,nan
110,196,55,709,2,56,709,2,56,709,2,55,709,2,obligation,none,stutter-sensitive,True,0,0,0
111,281,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,timeout,timeout,timeout,timeout,0,nan,nan
112,282,69,1029,2,65,1029,2,65,1029,2,69,1029,2,obligation,none,stutter-sensitive,True,0,0,0
113,367,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
114,368,78,1349,2,70,1349,2,70,1349,2,78,1349,2,timeout,timeout,timeout,timeout,0,0,0
115,453,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
116,454,109,1669,2,60,1669,2,60,1669,2,109,1669,2,timeout,timeout,timeout,timeout,0,0,0
117,539,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
118,540,105,1989,2,68,1989,2,68,1989,2,105,1989,2,timeout,timeout,timeout,timeout,0,0,0
119,196,1571,26373,6,2093,26373,6,204,2742,4,198,2742,4,recurrence,liveness,stutter-sensitive,True,23631,-0.896030030713229,-0.896030030713229
120,197,1356,32266,5,1017,32266,5,1017,31805,5,1356,31805,5,persistence,none,stutter-sensitive,True,461,-0.0142874852786215,-0.0142874852786215
121,79,1571,26343,6,2093,26343,6,204,2712,4,198,2712,4,recurrence,none,stutter-sensitive,False,23631,-0.897050449834871,-0.897050449834871
122,80,5,31,1,5,31,1,5,31,1,5,31,1,persistence,none,stutter-sensitive,False,0,0,0
123,75,1640,30343,6,2178,30343,6,195,3196,4,207,3196,4,recurrence,liveness,stutter-sensitive,False,27147,-0.89467092904459,-0.89467092904459
124,76,4,25,1,4,25,1,4,25,1,4,25,1,persistence,none,stutter-sensitive,False,0,0,0
125,94,1571,26350,6,2093,26350,6,204,2719,4,198,2719,4,recurrence,liveness,stutter-sensitive,False,23631,-0.896812144212524,-0.896812144212524
126,95,5,31,1,5,31,1,5,31,1,5,31,1,persistence,none,stutter-sensitive,False,0,0,0
127,119,1571,26358,6,2093,26358,6,204,2727,4,198,2727,4,recurrence,liveness,stutter-sensitive,False,23631,-0.896539949920328,-0.896539949920328
128,120,19,319,2,21,319,2,21,319,2,19,319,2,persistence,none,stutter-sensitive,False,0,0,0
129,130,1571,26368,6,2093,26368,6,204,2737,4,198,2737,4,reactivity,liveness,stutter-sensitive,False,23631,-0.896199939320388,-0.896199939320388
130,131,46,351,2,38,351,2,21,253,2,19,253,2,reactivity,none,stutter-sensitive,False,98,-0.279202279202279,-0.279202279202279
131,196,1571,26373,6,2093,26373,6,204,2742,4,198,2742,4,recurrence,liveness,stutter-sensitive,True,23631,-0.896030030713229,-0.896030030713229
132,197,1356,32266,5,1017,32266,5,1017,31805,5,1356,31805,5,persistence,none,stutter-sensitive,True,461,-0.0142874852786215,-0.0142874852786215
133,177,1571,26371,6,2093,26371,6,204,2740,4,198,2740,4,recurrence,liveness,stutter-sensitive,True,23631,-0.896097986424481,-0.896097986424481
134,178,443,8586,4,462,8586,4,462,8610,4,443,8610,4,persistence,none,stutter-sensitive,True,-24,0.00279524807826695,0.00279524807826695
135,161,1571,26369,6,2093,26369,6,204,2738,4,198,2738,4,recurrence,liveness,stutter-sensitive,True,23631,-0.896165952444158,-0.896165952444158
136,162,113,1781,3,88,1781,3,88,1781,3,113,1781,3,persistence,none,stutter-sensitive,True,0,0,0
137,148,1571,26358,6,2093,26358,6,204,2727,4,198,2727,4,recurrence,liveness,stutter-sensitive,True,23631,-0.896539949920328,-0.896539949920328
138,149,18,290,2,19,290,2,19,290,2,18,290,2,persistence,none,stutter-sensitive,True,0,0,0
139,87,168,2560,4,260,3075,4,50,816,3,47,816,3,recurrence,none,stutter-sensitive,False,2259,-0.734634146341463,-0.68125
140,88,6,34,1,6,34,1,6,34,1,6,34,1,persistence,liveness,stutter-sensitive,False,0,0,0
141,87,-1,-1,-1,7747197,304495747,11,75114,4643053,8,83855,4643053,8,recurrence,none,stutter-sensitive,False,299852694,-0.98475166551341,nan
142,88,7,32,1,7,32,1,7,32,1,7,32,1,persistence,liveness,stutter-sensitive,False,0,0,0
143,123,-1,-1,-1,3814721,181529695,11,72272,5763390,8,72293,5551550,8,obligation,liveness,stutter-sensitive,True,175766305,-0.968250979543595,nan
144,124,-1,-1,-1,-1,-1,13,3092897,73300593,11,-1,-1,-1,obligation,none,stutter-sensitive,True,-73300594,nan,nan
145,141,-1,-1,-1,6540065,250574100,12,7118762,237849114,12,-1,-1,-1,obligation,liveness,stutter-sensitive,True,12724986,-0.0507833251720748,nan
146,142,-1,-1,-1,1366679,49064095,11,88093,10446011,9,70525,10446011,9,obligation,none,stutter-sensitive,True,38618084,-0.78709459534513,nan
147,156,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
148,157,298,5387,4,344,5387,4,344,5387,4,298,5387,4,obligation,none,stutter-sensitive,True,0,0,0
149,157,55197,783069,8,42520,829172,8,34740,548320,8,35059,548320,8,obligation,liveness,stutter-sensitive,True,280852,-0.338713801237861,-0.299780734520202
150,158,28519,328355,8,29221,328355,8,30995,337087,8,29814,337087,8,obligation,none,stutter-sensitive,True,-8732,0.0265931689786968,0.0265931689786968
151,24,5,20,1,5,22,1,3,17,1,3,15,1,reactivity,liveness,syntactic stutter-invariant,False,5,-0.227272727272727,-0.25
152,25,5,14,1,5,14,1,3,9,1,3,9,1,reactivity,liveness,syntactic stutter-invariant,False,5,-0.357142857142857,-0.357142857142857
153,74,65,476,3,76,476,3,76,476,3,65,476,3,reactivity,liveness,syntactic stutter-invariant,False,0,0,0
154,75,7,43,1,7,43,1,5,33,1,5,33,1,reactivity,liveness,syntactic stutter-invariant,False,10,-0.232558139534884,-0.232558139534884
155,42,4,26,1,4,28,1,4,23,1,4,21,1,reactivity,liveness,syntactic stutter-invariant,False,5,-0.178571428571429,-0.192307692307692
156,43,10,64,1,10,64,1,10,59,1,10,59,1,reactivity,liveness,syntactic stutter-invariant,False,5,-0.078125,-0.078125
157,40,3,15,1,3,15,1,3,15,1,3,15,1,persistence,liveness,syntactic stutter-invariant,False,0,0,0
158,41,319,2642,5,363,3301,5,363,2642,5,319,2642,5,recurrence,liveness,syntactic stutter-invariant,False,659,-0.199636473795819,0
159,47,3,22,1,6,42,1,6,42,1,3,22,1,recurrence,liveness,syntactic stutter-invariant,False,0,0,0
160,48,9,45,1,9,45,1,9,45,1,9,45,1,persistence,liveness,syntactic stutter-invariant,False,0,0,0
161,39,5,18,1,5,18,1,5,18,1,5,18,1,guarantee,liveness,syntactic stutter-invariant,False,0,0,0
162,40,1,5,0,2,9,0,2,9,0,1,5,0,safety,safety,syntactic stutter-invariant,False,0,0,0
163,67,11,65,1,11,67,1,11,67,1,11,65,1,reactivity,none,syntactic stutter-invariant,False,0,0,0
164,68,5,37,1,5,37,1,3,27,1,3,27,1,reactivity,liveness,syntactic stutter-invariant,False,10,-0.27027027027027,-0.27027027027027
165,93,484,4650,4,495,4652,4,495,4650,4,484,4650,4,recurrence,none,syntactic stutter-invariant,False,2,-0.000429922613929493,0
166,94,5,49,1,5,49,1,5,49,1,5,49,1,persistence,liveness,syntactic stutter-invariant,False,0,0,0
167,163,-1,-1,-1,5272805,116075764,9,5272805,116075762,9,-1,-1,-1,recurrence,none,syntactic stutter-invariant,False,2,-1.72301256617187E-08,nan
168,164,6,68,1,6,68,1,6,68,1,6,68,1,persistence,liveness,syntactic stutter-invariant,False,0,0,0
169,105,15,114,1,15,114,1,15,114,1,15,114,1,reactivity,none,syntactic stutter-invariant,False,0,0,0
170,106,5,45,1,5,45,1,3,35,1,3,35,1,reactivity,liveness,syntactic stutter-invariant,False,10,-0.222222222222222,-0.222222222222222
171,176,19,274,1,19,274,1,19,274,1,19,274,1,reactivity,none,syntactic stutter-invariant,False,0,0,0
172,177,5,60,1,5,60,1,3,45,1,3,45,1,reactivity,liveness,syntactic stutter-invariant,False,15,-0.25,-0.25
173,104,102354,1876348,8,118552,1876348,8,118552,1876348,8,102354,1876348,8,reactivity,liveness,syntactic stutter-invariant,False,0,0,0
174,105,8,58,1,8,58,1,6,43,1,6,43,1,reactivity,liveness,syntactic stutter-invariant,False,15,-0.258620689655172,-0.258620689655172
175,225,-1,-1,-1,-1,-1,-1,4138504,84578388,11,-1,-1,-1,nan,nan,nan,nan,-84578389,nan,nan
176,226,118,2016,3,132,2016,3,59,1148,3,53,1148,3,reactivity,none,stutter-sensitive,False,868,-0.430555555555556,-0.430555555555556
177,362,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,nan,nan,nan,nan,0,nan,nan
178,363,10,39,1,10,39,1,10,39,1,10,39,1,obligation,none,stutter-sensitive,False,0,0,0
179,64,5,38,1,5,38,1,5,38,1,5,38,1,persistence,liveness,stutter-sensitive,False,0,0,0
180,65,11,52,1,10,52,1,10,52,1,11,52,1,recurrence,none,stutter-sensitive,False,0,0,0
181,21,3,18,1,3,20,1,3,18,1,3,18,1,safety,safety,syntactic stutter-invariant,True,2,-0.1,0
182,22,5,12,1,5,12,1,5,12,1,5,12,1,guarantee,none,syntactic stutter-invariant,True,0,0,0
183,20,3,10,1,3,12,1,3,10,1,3,10,1,safety,safety,syntactic stutter-invariant,True,2,-0.166666666666667,0
184,21,3,7,1,3,7,1,3,7,1,3,7,1,guarantee,none,syntactic stutter-invariant,True,0,0,0


==> data/timelines_mphierarchy.csv <==
reactivity,recurrence,obligation,persistence,safety,guarantee,safety*guarantee
-0.155555555555556,-0.5,0,-0.0142874852786215,-0.272727272727273,0,
-0.0886075949367089,-0.777777777777778,-0.783579722858841,0,-0.5,0,
-0.896199939320388,-0.777777777777778,0,0,-0.0772946859903382,0,
-0.279202279202279,-0.777777777777778,0,0,-0.0270422535211268,,
-0.227272727272727,0,0,0,-0.0103101087394281,,
-0.357142857142857,0,0,-0.0142874852786215,-0.00414943139822871,,
0,0,-0.968250979543595,0.00279524807826695,-0.00173310616403579,,
-0.232558139534884,0,-0.0507833251720748,0,-0.0772946859903382,,
-0.178571428571429,-0.896030030713229,-0.78709459534513,0,-0.0270422535211268,,
-0.078125,-0.897050449834871,0,0,-0.0103101087394281,,
0,-0.89467092904459,-0.338713801237861,0,-0.00414943139822871,,
-0.27027027027027,-0.896812144212524,0.0265931689786968,0,-0.00173310616403579,,
0,-0.896539949920328,0,0,-0.129032258064516,,
-0.222222222222222,-0.896030030713229,,0,-0.0476190476190476,,
0,-0.896097986424481,,0,-0.272727272727273,,
-0.25,-0.896165952444158,,0,-0.150943396226415,,
0,-0.896539949920328,,,-0.150943396226415,,
-0.258620689655172,-0.734634146341463,,,-0.150943396226415,,
-0.430555555555556,-0.98475166551341,,,-0.150943396226415,,
,-0.199636473795819,,,-0.150943396226415,,
,0,,,-0.150943396226415,,
,-0.000429922613929493,,,-0.150943396226415,,
,-1.72301256617187E-08,,,-0.150943396226415,,
,0,,,-0.150943396226415,,
,,,,-0.150943396226415,,
,,,,-0.150943396226415,,
,,,,0,,
,,,,-0.1,,
,,,,-0.166666666666667,,

